Crowded-Field Astrometry with SIM PlanetQuest. II. An Improved Instrument Model

In a previous paper we described a method of estimating the single-measurement bias to be expected in astrometric observations of targets in crowded fields with the future Space Interferometry Mission (SIM). That study was based on a simplified model of the instrument and the measurement process involving a single-pixel focal plane detector, an idealized spectrometer, and continuous sampling of the fringes during the delay scanning. In this paper we elaborate on this ``instrument model'' to include the following additional complications: spectral dispersion of the light with a thin prism, which turns the instrument camera into an objective prism spectrograph; a multiple-pixel detector in the camera focal plane; and, binning of the fringe signal during scanning of the delay. The results obtained with this improved model differ in small but systematic ways from those obtained with the earlier simplified model. We conclude that it is the pixellation of the dispersed fringes on the focal plane detector which is responsible for the differences. The improved instrument model described here suggests additional ways of reducing certain kinds of confusion, and provides a better basis for the evaluation of instrumental effects in the future.

==> CoverLetter.txt <==

Subject: PASP MS 350030

From: rjallen@stsci.edu
Date: 17 April 2008
To: szkody@astro.washington.edu
CC: rengaswamy@strw.leidenuniv.nl

Dr. Paula Szkody
Department of Astronomy
University of Washington

Dear Dr. Szkody;

We have carefully considered the comments of the referee on our paper
"Crowded-Field Astrometry with the Space Interferometry Mission - II 
An Improved Instrument Model" (MS# 350030). First, let me say that the
reviewer is not only very knowledgeable (thanks to you for this choice),
but has also done a very thorough job. The revisions we have made in
response have resulted in several useful improvements to our paper.

I have today uploaded a revised version of this paper to your web site.

The files are in LaTeX, with EPS figures, as follows:

-rw-r--r--   1 rjallen  rjallen      7K Apr 18 15:01 CoverLetter.txt
-rw-r--r--   1 rjallen  rjallen    250K Nov  1 16:47 f1.eps
-rw-r--r--   1 rjallen  rjallen     72K Nov  1 16:47 f10.eps
-rw-r--r--   1 rjallen  rjallen      7K Nov  1 16:47 f2.eps
-rw-r--r--   1 rjallen  rjallen    247K Nov  1 16:47 f3.eps
-rw-r--r--   1 rjallen  rjallen     17K Nov  1 16:47 f4a.eps
-rw-r--r--   1 rjallen  rjallen     16K Nov  1 16:47 f4b.eps
-rw-r--r--   1 rjallen  rjallen    285K Mar  3 15:21 f5.eps
-rw-r--r--   1 rjallen  rjallen    285K Mar  3 15:21 f6.eps
-rw-r--r--   1 rjallen  rjallen    121K Nov  1 16:47 f7.eps
-rw-r--r--   1 rjallen  rjallen     10K Nov  1 16:47 f8.eps
-rw-r--r--   1 rjallen  rjallen     14K Nov  1 16:47 f9.eps
-rw-r--r--   1 rjallen  rjallen     57K Apr 18 14:48 ms.tex
-rw-r--r--   1 rjallen  rjallen      2K Apr 16 15:46 references.tex

I have archived the files listed above in Unix "tar" format, and
compressed them with "gzip". The final submitted file is named
"archive.tar.gz".

We have addressed each of the referee's points, as described in detail below.

We trust that with these revisions, this paper can now be accepted for
publication in PASP.

Sincerely,

Ron Allen

+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

Our replies to the specific comments of the reviewer are listed below.

~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
REVIEWER COMMENT
----------------
The paper begins with a description of the "fan" diagram, a tool that the
authors use to demonstrate and describe the interferometric fringes that SIM
observes.  It then proceeds to build a model of SIM by representing it as a sum
of basic instrument components, first an imager, then an objective-prism
spectrograph, and finally an interferometer.  The description of the fan diagram
thus seems out of place, and would be more natural following the description of
the SIM model.

Author's Reply
--------------
We agree with this suggestion and have inverted the order of these two sections.

~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
REVIEWER COMMENT
----------------
The fan diagram is clearly a useful tool for describing the appearance of a SIM
observation.  It is another minor point, but I find the description of the
astrometric measurement as fixing the vertical line representing the star and
sliding the pattern back and forth to be counterintuitive.  The pattern, after
all, is fixed with respect to the OPD, whereas the location of the vertical line
depends on both the location of the star and the internal delay setting.  The
star thus has no fixed location in this diagram.  Isn't it clearer to describe
the operation as adjusting the internal delay such that the vertical line falls
on the OPD zero point, rather than the other way around?

Author's Reply
-------------
We are pleased that our introduction of the "fan diagram" has been as useful
to the reader as it has been to us.

We agree with the clarification suggested by the reviewer concerning the
vertical line on Figure 3, and the behavior of this figure as the internal delay
is changed. In the (new) section 3 describing the fan diagram, both point #4 and
the caption to Figure 3 have been altered accordingly.

~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
REVIEWER COMMENT
----------------
As previously mentioned, the approach of reducing SIM first to a simple imager
and then gradually adding complexity is good, as it gives a clear picture of how
SIM works.  Likewise, the stepwise approach used in the section describing the
focal plane model is also good, as it begins with concepts that most readers
will be very comfortable withbefore proceeding to the less familiar topic of the
fringe modulation.  In taking this approach, I think it's important to be
consistent in including previously discussed effects in the figures representing
images of the focal plane.  I would thus suggest that the authors do not ignore
the throughput function in Fig. 5.  In Figure 6, it would also be preferable to
include all of the image rows in the diagram, or make it clear that in the
diagram which rows have been zeroed out and whether the images are zoomed in. 
Both Figures 5 and 6 need axis labels and scales.  The Figure 6 captions make
references to the coarse and fine delays, which should be introduced before the
figure is referenced in the text, to avoid confusion.

Authors' Reply
--------------
We agree with the reviewer, and Figures 5 and 6 have been modified as suggested.
Also, the distinction between "coarse" and "fine" delays is now no longer useful
and has been removed from the paper by replacing those adjectives with
"internal".

~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
REVIEWER COMMENT
----------------
Following the strong background discussion given in sections 2 through 4, the
scant attention given to the crowded field modeling in section 5 is
disappointing, and is my biggest criticism of this paper.  As I said above, this
section needs, at the very least, a recap of the discussion given to crowding in
Paper 1, leading to some discussion of why the effects included in this paper
lead to such small changes in the predicted confusion biases for the test cases
listed in Table 1.  Better yet would be to use the tools developed in the paper
to describe how a SIM observation of a crowded field would look, and then
discuss all of the factors that affect the observation, such as the temperature
distribution of the fainter sources, their luminosity function, their spatial
distribution, and the surface density of the population.  I understand that it
may be too cumbersome to try to derive quantitative constraints on the effects
of crowding from such general considerations, but the reader needs to have some
feeling for the size of the parameter space in order to interpret how meaningful
the calculations listed in Table 1 are, and to help gain some intuition for how
crowding affects SIM observations.  The authors' expression of relief that the
more complicated model didn't yield major differences in results gives the
impression that the authors themselves have little intuition on the subject,
which is clearly not true.  I just think that the authors could communicate
their intuition better in this paper.

Authors' Reply
--------------
We have considered this comment at some length, and agree with this
recommendation as well. We have described an intuitive way to understand the
results by rewriting Section 5 to explicitly address this issue. We summarize
there the differences between the two models, and consider qualitatively the
effects of each of the model improvements we have made. This leads to the
identification of the pixellation on the focal plane CCD as the origin of the
differences. The abstract has also been modified to reflect this addition.

~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
